Generalised helicity formalism, higher moments and the $B \to K_{J_K}(\to K \pi) \bar{\ell}_1 \ell_2$ angular distributions

We generalise the Jacob-Wick helicity formalism, which applies to sequential decays, to effective field theories of rare decays of the type $B \to K_{J_K}(\to K \pi) \bar{\ell}_1 \ell_2$. This is achieved by reinterpreting local interaction vertices $\bar b \Gamma'_{\mu_1 ..\mu_n} s \bar \ell \Gamma^{\mu_1 ..\mu_n} \ell$ as a coherent sum of $1 \to 2$ processes mediated by particles whose spin ranges between zero and $n$. We illustrate the framework by deriving the full angular distributions for $B \to K\bar{\ell}_1 \ell_2$ and $B \to K^*(\to K \pi) \bar{\ell}_1 \ell_2$ for the complete dimension-six effective Hamiltonian for non-equal lepton masses. Amplitudes and decay rates are expressed in terms of Wigner rotation matrices, leading naturally to the method of moments in various forms. We discuss how higher-spin operators and QED corrections alter the standard angular distribution used throughout the literature, potentially leading to differences between the method of moments and the likelihood fits. We propose to diagnose these effects by assessing higher angular moments. These could be relevant in investigating the nature of the current LHCb anomalies in $R_K = {\cal B}( B \to K \mu^+\mu^-) /{\cal B}( B \to K e^+e^-)$ as well as angular observables in $B \to K^* \mu^+\mu^-$.

==> notebookGHZ.txt <==
(*GHZ v2 (typed by JG and RZ)-- 9.10.15*)
Print["Generalised Helicity Formalism, higher moments and the $\\bar{B} \\to$ \\bar K^* (\\to K \\pi) l_1 \\bar{l}_2$ Angular Distributions, James Gratrex, Markus Hopfer and Roman Zwicky, 1506.03970v2. results"];

Print["This notebook presents results for the angular distribution of the decay $\\bar{B} \\to$ \\bar K^* (\\to  K \\pi) l_1 \\bar{l}_2$, given in Appendix C, for non-equal lepton masses. Includes results for Helicity  Amplitudes in terms of the standard form factors $A_{0,1,2}, V$ and $T_{1,2,3}$ and Wilson coefficients; and definitions of the functions $G_m^{l_K,l_\\ell}$ and $g_i$, as  well as code to compute the full angular distribution in these two bases. Reported global sign convention changes $g_{4,6,7,9} \\to -J_{4,6,7,9}$ are flagged to aid comparison."] 

 Print["Comments on notation: c[i] and cp[i] represent the Wilson coefficients $C_i$ and $C'_i$ for the operator set $\[ScriptCapitalO]_{V,A,S,P,\[ScriptCapitalT]]}$ (definitions in Eq. 12 and 13) and their $s_L \\to s_R$ equivalents. Helicity Amplitudes are stored as $H[\[Lambda],i]$ for operator type i and helicity index $\[Lambda] = \\pm 0$ (where appropriate).  mKs is a shorthand for $m_{K^*}$, and $q=\\sqrt{q^2}$ the invariant mass of the lepton pair is treated as a scalar quantity. Replacement Rules turn the Kallen functions $laB=\[Lambda]_{B}$, $laGa= \[Lambda]_{\[Gamma]^*}$ into their explicit definitions in terms of masses. IR is an internal variable which is equal to (imaginary unit) I."]; 


Print["type:?repFF and ?repla to inspect useful replacement rules"]; 

(*******helicity amplitudes from App. C.5 with standard definitions of form factors. *******)
H[0,V]=(4 IR mB mKs)/(q (mB+mKs)) ((c[v]-cp[v]) (mB+mKs) A12+mb (c[7]-cp[7]) T23);
H[0,A]=4 IR mB mKs/q (c[a]-cp[a]) A12;
H[pl,V]=IR/(2(mB+mKs))(+(c[v]+cp[v]) Sqrt[laB] V-(mB+mKs)^2 (c[v]-cp[v]) A1)+IR mb/q^2 (+(c[7]+cp[7]) Sqrt[laB] T1-(c[7]-cp[7]) (mB^2-mKs^2) T2);
H[mi,V]=IR/(2(mB+mKs))(-(c[v]+cp[v]) Sqrt[laB] V-(mB+mKs)^2 (c[v]-cp[v]) A1)+IR mb/q^2 (-(c[7]+cp[7]) Sqrt[laB] T1-(c[7]-cp[7]) (mB^2-mKs^2) T2);
H[pl,A]=IR/(2 (mB+mKs)) (+(c[a]+cp[a]) Sqrt[laB] V-(mB+mKs)^2 (c[a]-cp[a]) A1);
H[mi,A]=IR/(2 (mB+mKs)) (-(c[a]+cp[a]) Sqrt[laB] V-(mB+mKs)^2(c[a]-cp[a]) A1);

H[P]=IR Sqrt[laB]/2((c[p]-cp[p])/(mb+ms)+(ml1+ml2)/q^2 (c[a]-cp[a]))A0;
H[S]=IR Sqrt[laB]/2((c[s]-cp[s])/(mb+ms)+(ml1-ml2)/q^2 (c[v]-cp[v]))A0;

H[0,T]=2 Sqrt[2] mB mKs/(mB+mKs) (c[tau]+cp[tau]) T23;
H[0,Tt]=2 mB mKs/(mB+mKs) (c[tau]-cp[tau]) T23;
H[pl,T]=1/(Sqrt[2] q)(+(c[tau]-cp[tau]) Sqrt[laB] T1-(c[tau]+cp[tau]) (mB^2-mKs^2) T2);
H[mi,T]=1/(Sqrt[2] q)(-(c[tau]-cp[tau]) Sqrt[laB] T1-(c[tau]+cp[tau]) (mB^2-mKs^2) T2);
H[pl,Tt]=1/(2 q)(+(c[tau]+cp[tau]) Sqrt[laB] T1-(c[tau]-cp[tau]) (mB^2-mKs^2) T2);
H[mi,Tt]=1/(2 q)(-(c[tau]+cp[tau]) Sqrt[laB] T1-(c[tau]-cp[tau]) (mB^2-mKs^2) T2);

E1:=Sqrt[ml1^2+laGa/(4 q^2)];
E2:=Sqrt[ml2^2+laGa/(4 q^2)];
repFF:={T23->((mB^2+3 mKs^2-q^2) (mB^2-mKs^2) T2-laB T3)/(8 mB mKs^2)/(mB-mKs),A12->((mB+mKs)^2 (mB^2-mKs^2-q^2) A1-laB A2)/(16 mB mKs^2 (mB+mKs))};
(*replace Kallen functions*)repla:={laB->(mB^4+mKs^4+q^4-2 q^2 mKs^2-2 mB^2 mKs^2-2 mB^2 q^2),laGa->(q^4+ml1^4+ml2^4-2 ml1^2 ml2^2-2 ml1^2 q^2-2 q^2 ml2^2)};

(******9-G-functions, with Subscript[G, m]^(Subscript[l, K],Subscript[l, \[ScriptL]]) stored as G[Subscript[l, K],Subscript[l, \[ScriptL]],m], presented in terms of Helicity Amplitudes for the non-equal lepton mass case (App. C.4)*********) 

G[0,0,0]:=4/9(3 E1 E2+laGa/(4 q^2)) (AB2[H[pl,V]]+AB2[H[mi,V]]+AB2[H[0,V]]+AB2[H[pl,A]]+AB2[H[mi,A]]+AB2[H[0,A]])+4 ml1 ml2/3 (AB2[H[pl,V]]+AB2[H[mi,V]]+AB2[H[0,V]]-AB2[H[pl,A]]-AB2[H[mi,A]]-AB2[H[0,A]])+4/3(E1 E2-ml1 ml2+laGa/(4 q^2)) AB2[H[S]]+4/3(E1 E2+ml1 ml2+laGa/(4 q^2)) AB2[H[P]]+16/9 (3(E1 E2+ml1 ml2)-laGa/(4 q^2)) (AB2[H[pl,Tt]]+AB2[H[mi,Tt]]+AB2[H[0,Tt]])+8/9 (3(E1 E2-ml1 ml2)-laGa/(4 q^2)) (AB2[H[pl,T]]+AB2[H[mi,T]]+AB2[H[0,T]])+16/3 (ml1 E2+ml2 E1) IM[H[pl,V] CC[H[pl,Tt]]+H[mi,V] CC[H[mi,Tt]]+H[0,V] CC[H[0,Tt]]]+8 Sqrt[2]/3 (ml1 E2-ml2 E1) IM[H[pl,A] CC[H[pl,T]]+H[mi,A] CC[H[mi,T]]+H[0,A] CC[H[0,T]]];

G[0,1,0]:=4 Sqrt[laGa]/3(RE[H[pl,V] CC[H[pl,A]]-H[mi,V] CC[H[mi,A]]]+2 Sqrt[2]/q^2 (ml1^2-ml2^2) RE[H[pl,T] CC[H[pl,Tt]]-H[mi,T] CC[H[mi,Tt]]]+2 (ml1+ml2)/q IM[H[pl,A] CC[H[pl,Tt]]-H[mi,A] CC[H[mi,Tt]]]+Sqrt[2](ml1-ml2)/q IM[H[pl,V]CC[H[pl,T]]-H[mi,V]CC[H[mi,T]]]-(ml1-ml2)/q RE[H[0,A] CC[H[P]]]-(ml1+ml2)/q RE[H[0,V] CC[H[S]]]+IM[Sqrt[2]H[0,T] CC[H[P]]+2 H[0,Tt] CC[H[S]]]);

G[0,2,0]:=-2/9 laGa/q^2 (-AB2[H[pl,V]]-AB2[H[mi,V]]+2 AB2[H[0,V]]-AB2[H[pl,A]]-AB2[H[mi,A]]+2 AB2[H[0,A]]-2(-AB2[H[pl,T]]-AB2[H[mi,T]]+2 AB2[H[0,T]])-4 (-AB2[H[pl,Tt]]-AB2[H[mi,Tt]]+2 AB2[H[0,Tt]]));

G[2,0,0]:=-4/9(3 E1 E2+laGa/(4 q^2))(AB2[H[pl,V]]+AB2[H[mi,V]]-2 AB2[H[0,V]]+AB2[H[pl,A]]+AB2[H[mi,A]]-2 AB2[H[0,A]])-4 ml1 ml2/3(AB2[H[pl,V]]+AB2[H[mi,V]]-2 AB2[H[0,V]]-AB2[H[pl,A]]-AB2[H[mi,A]]+2 AB2[H[0,A]])+8/3(E1 E2-ml1 ml2+laGa/(4 q^2)) AB2[H[S]]+8/3(E1 E2+ml1 ml2+laGa/(4 q^2)) AB2[H[P]]-16/9 (3 (E1 E2+ml1 ml2)-laGa/(4 q^2))(AB2[H[pl,Tt]]+AB2[H[mi,Tt]]-2 AB2[H[0,Tt]])-8/9 (3 (E1 E2-ml1 ml2)-laGa/(4 q^2))(AB2[H[pl,T]]+AB2[H[mi,T]]-2 AB2[H[0,T]])-16/3(ml1 E2+ml2 E1) IM[H[pl,V] CC[H[pl,Tt]]+H[mi,V] CC[H[mi,Tt]]-2 H[0,V] CC[H[0,Tt]]]-8 Sqrt[2]/3(ml1 E2-ml2 E1) IM[H[pl,A] CC[H[pl,T]]+H[mi,A] CC[H[mi,T]]-2 H[0,A] CC[H[0,T]]];

G[2,1,0]:=-4 Sqrt[laGa]/3(RE[H[pl,V] CC[H[pl,A]]-H[mi,V] CC[H[mi,A]]]+2 Sqrt[2] (ml1^2-ml2^2)/q^2 RE[H[pl,T] CC[H[pl,Tt]]-H[mi,T] CC[H[mi,Tt]]]+2(ml1+ml2)/q IM[H[pl,A] CC[H[pl,Tt]]-H[mi,A] CC[H[mi,Tt]]]+Sqrt[2] (ml1-ml2)/q IM[H[pl,V] CC[H[pl,T]]-H[mi,V] CC[H[mi,T]]]+2 (ml1-ml2)/q RE[H[0,A] CC[H[P]]]+2 (ml1+ml2)/q RE[H[0,V] CC[H[S]]]-2 IM[Sqrt[2] H[0,T] CC[H[P]]+2 H[0,Tt]CC[H[S]]]);

G[2,2,0]:=-2/9 laGa/q^2(AB2[H[pl,V]]+AB2[H[mi,V]]+4 AB2[H[0,V]]+AB2[H[pl,A]]+AB2[H[mi,A]]+4 AB2[H[0,A]]-2 (AB2[H[pl,T]]+AB2[H[mi,T]]+4 AB2[H[0,T]])-4 (AB2[H[pl,Tt]]+AB2[H[mi,Tt]]+4 AB2[H[0,Tt]]));

G[2,1,1]:=4/Sqrt[3] Sqrt[laGa] (H[pl,V] CC[H[0,A]]+H[pl,A] CC[H[0,V]]-H[0,V] CC[H[mi,A]]-H[0,A] CC[H[mi,V]]+(ml1+ml2)/q(H[pl,V] CC[H[S]]+H[S] CC[H[mi,V]])-Sqrt[2] IR(H[P] CC[H[mi,T]]-H[pl,T] CC[H[P]]+Sqrt[2](H[S] CC[H[mi,Tt]]-H[pl,Tt] CC[H[S]]))+(ml1-ml2)/q(H[pl,A] CC[H[P]]+H[P] CC[H[mi,A]])-2 IR (ml1+ml2)/q (H[pl,A] CC[H[0,Tt]]+H[0,Tt] CC[H[mi,A]]-H[pl,Tt] CC[H[0,A]]-H[0,A] CC[H[mi,Tt]])-Sqrt[2] IR (ml1-ml2)/q (H[pl,V] CC[H[0,T]]+H[0,T] CC[H[mi,V]]-H[pl,T] CC[H[0,V]]-H[0,V] CC[H[mi,T]])+2 Sqrt[2] (ml1^2-ml2^2)/q^2(H[pl,T] CC[H[0,Tt]]+H[pl,Tt] CC[H[0,T]]-H[0,T] CC[H[mi,Tt]]-H[0,Tt] CC[H[mi,T]]));

G[2,2,1]:=4/3 laGa/q^2(H[pl,V] CC[H[0,V]]+H[0,V] CC[H[mi,V]]+H[pl,A] CC[H[0,A]]+H[0,A] CC[H[mi,A]]-2 (H[pl,T] CC[H[0,T]]+H[0,T] CC[H[mi,T]]+2 (H[pl,Tt] CC[H[0,Tt]]+H[0,Tt] CC[H[mi,Tt]])));

G[2,2,2]:=-8/3 laGa/q^2(H[pl,V] CC[H[mi,V]]+H[pl,A] CC[H[mi,A]]-2 (H[pl,T] CC[H[mi,T]]+2 H[pl,Tt] CC[H[mi,Tt]]));

(******decay distribution in terms of G functions*******)

(*Definitions to perform complex algebra with the floating variable IR = I. AB2[x] = |x|^2 computes the squared absolute value and CC performs complex conjugation. *)
CC[X_]:=X/.{IR->-IR};
AB2[x_]:=x CC[x] ;
RE[x_]:=Coefficient[x,IR,0]-Coefficient[x,IR,2]+Coefficient[x,IR,4]-Coefficient[x,IR,6];
IM[x_]:=Coefficient[x,IR,1]-Coefficient[x,IR,3]+Coefficient[x,IR,5];
(*Wigner functions defined in Condon-Shortley convention with angular conventions used in the paper, definitions taken from  Eq. 30., with notation DW[l,m1,m2,theta,phi] = Subscript[D^\[ScriptL], Subscript[m, 1]Subscript[m, 2]](\[Phi],\[Theta],-\[Phi])*)
exp[x_]:=(Cos[(-I) x]+IR Sin[(-I) x]);
DW[0,0,0,t_,f_]:=1;
DW[2,0,0,t_,f_]:=1/2 (3 Cos[t]^2-1);
DW[2,2,0,t_,f_]:=Sqrt[3/8] (Sin[t]^2) exp[-I 2 f];
DW[1,0,0,t_,f_]:=Cos[t] ;
DW[1,1,0,t_,f_]:=-1/Sqrt[2] Sin[t] exp[-I f];
DW[2,1,0,t_,f_]:=-Sqrt[3/8] 2 (Sin[t] Cos[t]) exp[-I f];

(*summation indices lk,ll,m*)
ind={{0,0,0},{0,1,0},{0,2,0},{2,0,0},{2,1,0},{2,1,1},{2,2,0},{2,2,1},{2,2,2}};

(*Omega functions-two Wigner functions*)
OM[lk_,ll_,m_]:=DW[lk,m,0,\[Theta]K,\[Phi]]*DW[ll,m,0,\[Theta]L,0];

(*fourfold differential decay rate*)
Print["total decay distribution (with arbitrary normalisation) in terms of G functions d4G and g functions d4g, with a separate check function to confirm the relations given above."];
d4G:=Sum[RE[Expand[OM[ind[[i]][[1]],ind[[i]][[2]],ind[[i]][[3]]] G[ind[[i]][[1]],ind[[i]][[2]],ind[[i]][[3]]]]],{i,1,Length[ind]}];

(* Inverted definitions of Subscript[g, i] in terms of G[Subscript[l, k],Subscript[l, \[ScriptL]],m]. Sign flags (sgn = -1) attached to the relations between the Subscript[g, i] and the equivalent functions Subscript[J, i] defined in the literature where a global sign convention disagreement is reported. *)
g[1,s]:=1/32 (8 G[0,0,0] + 2 G[0,2,0] - 4 G[2,0,0] - G[2,2,0] );
g[1,c]:=1/16 (4 G[0,0,0] +  G[0,2,0] + 4 G[2,0,0] + G[2,2,0] );
g[2,s]:=3/32 ( 2G[0,2,0] - G[2,2,0] );
g[2,c]:=3/16 (G[0,2,0] + G[2,2,0] );
g[6,s]:=1/8 ( 2G[0,1,0] - G[2,1,0] );
g[6,c]:=1/4 ( G[0,1,0] + G[2,1,0] );
g[3]:=3/32 RE[G[2,2,2]];
g[4]:=3/32 RE[G[2,2,1]];
g[5]:=Sqrt[3]/16 RE[G[2,1,1]];
g[7]:=Sqrt[3]/16 IM[G[2,1,1]];
g[8]:=3/32 IM[G[2,2,1]];
g[9]:=3/32 IM[G[2,2,2]];


(* all g functions provided in a single vector*)
gall={g[1,s],g[1,c],g[2,s],g[2,c],g[6,s],g[6,c],g[3],g[4],g[5],g[7],g[8],g[9]};
J[1,s]:=g[1,s];
J[1,c]:=g[1,c];
J[2,s]:=g[2,s];
J[2,c]:=g[2,c];
J[6,s]:=sgn g[6,s];
J[6,c]:=sgn g[6,c];
J[3]:=g[3];
J[4]:=sgn g[4];
J[5]:=g[5];
J[7]:=sgn g[7];
J[8]:=g[8];
J[9]:=sgn g[9];

(* all J functions provided in a single vector*)
Jall={J[1,s],J[1,c],J[2,s],J[2,c],J[6,s],J[6,c],J[3],J[4],J[5],J[7],J[8],J[9]};

(* Angular distribution in the Subscript[g, i] parametrisation.*)
Ang[1,s]=Sin[\[Theta]K]^2;
Ang[1,c]=Cos[\[Theta]K]^2 ;
Ang[2,s]=Cos[2\[Theta]L]Sin[\[Theta]K]^2 ;
Ang[2,c]=Cos[2\[Theta]L]Cos[\[Theta]K]^2 ;
Ang[6,s]=Cos[\[Theta]L]Sin[\[Theta]K]^2 ;
Ang[6,c]=Cos[\[Theta]L] Cos[\[Theta]K]^2 ;
Ang[3]=Sin[\[Theta]K]^2 Sin[\[Theta]L]^2 Cos[2\[Phi]];
Ang[4]=4 Sin[\[Theta]K] Cos[\[Theta]K] Sin[\[Theta]L] Cos[\[Theta]L] Cos[\[Phi]];
Ang[5]=2 Sin[\[Theta]K] Cos[\[Theta]K] Sin[\[Theta]L]Cos[\[Phi]];
Ang[7]=2 Sin[\[Theta]K] Cos[\[Theta]K] Sin[\[Theta]L]  Sin[\[Phi]];
Ang[8]=4 Sin[\[Theta]K] Cos[\[Theta]K] Sin[\[Theta]L] Cos[\[Theta]L] Sin[\[Phi]];
Ang[9]=Sin[\[Theta]K]^2 Sin[\[Theta]L]^2 (2Cos[\[Phi]]Sin[\[Phi]]);

(* total decay distribution (with arbitrary normalisation) in terms of g functions d4g *)
d4g:=Sum[g[i,s]Ang[i,s],{i,1,2}]+Sum[g[i,c]Ang[i,c],{i,1,2}]+g[6,s]Ang[6,s]+g[6,c]Ang[6,c]+Sum[g[i]Ang[i],{i,3,5}]+Sum[g[i]Ang[i],{i,7,9}]/.IR->I;

